KnowMe Paper Radar: Lightweight Discovery of Promising Papers in the Age of Autoresearch

Large language models (LLMs) are pushing research toward semi-automation: ideas turn into preprints ever faster, and autoresearch pipelines add papers of uneven rigor. When a technique can be overtaken within months, citations arrive too late to tell which new papers deserve reading, so strong work goes unnoticed and newcomers lose their bearings. Yet from the day it appears, a preprint carries the track records of the people and institutions behind it. Established researchers guard their reputations and choose problems and collaborators with research taste, so their involvement tends to raise a paper's quality floor. Building on this signal, we present KnowMe Paper Radar, a lightweight arXiv discovery tool that weights each paper's topical relevance by the reputation its authors and institutions stake on it. Author credit also diffuses by message passing along collaborations to surface rising stars, and institutions are profiled through the researchers they hold in each direction rather than by headcount. In a sealed test on 10,386 new papers, those with an identity-bound author were twice as likely to reach the top tenth of early citations. As its library grows into a scholarly knowledge graph that research agents can query through a command-line interface (CLI), KnowMe also offers a promising literature entry point for future autoresearch and recursive self-improvement (RSI).

==> ABSTRACT_ARXIV.txt <==
Large language models (LLMs) are pushing research toward semi-automation: ideas turn into preprints ever faster, and autoresearch pipelines add papers of uneven rigor. When a technique can be overtaken within months, citations arrive too late to tell which new papers deserve reading, so strong work goes unnoticed and newcomers lose their bearings. Yet from the day it appears, a preprint carries the track records of the people and institutions behind it. Established researchers guard their reputations and choose problems and collaborators with research taste, so their involvement tends to raise a paper's quality floor. Building on this signal, we present KnowMe Paper Radar, a lightweight arXiv discovery tool that weights each paper's topical relevance by the reputation its authors and institutions stake on it. Author credit also diffuses by message passing along collaborations to surface rising stars, and institutions are profiled through the researchers they hold in each direction rather than by headcount. In a sealed test on 10,386 new papers, those with an identity-bound author were twice as likely to reach the top tenth of early citations. As its library grows into a scholarly knowledge graph that research agents can query through a command-line interface (CLI), KnowMe also offers a promising literature entry point for future autoresearch and recursive self-improvement (RSI).


==> README.txt <==
KnowMe Paper Radar: LaTeX source of the extended version (arXiv 2611.23702)

Build: pdflatex main.tex; bibtex main; pdflatex main.tex (twice). main.bbl is included, so a build without BibTeX works.
The class file medreflect.cls and the bibliography style knowme-unsrtnat.bst are part of this package.

main.tex          paper text; inputs the files in experiments/, sections/ and analysis/
experiments/      evaluation sections and tables
sections/         appendix sections
analysis/         figures and generated tables read by the paper
figures/, literature/, screenshots/   further figures, citation lists and interface views
assets/ant-icons/ icons used in the tables (MIT licence, see LICENSE.txt there)
ABSTRACT_ARXIV.txt                    abstract as entered in the arXiv metadata


==> assets/ant-icons/LICENSE.txt <==
MIT LICENSE


Copyright (c) 2018-present Ant UED, https://xtech.antfin.com/


Permission is hereby granted, free of charge, to any person obtaining
a copy of this software and associated documentation files (the
"Software"), to deal in the Software without restriction, including
without limitation the rights to use, copy, modify, merge, publish,
distribute, sublicense, and/or sell copies of the Software, and to
permit persons to whom the Software is furnished to do so, subject to
the following conditions:


The above copyright notice and this permission notice shall be
included in all copies or substantial portions of the Software.


THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND
NONINFRINGEMENT. IN NO EVENT SHALL THE AUTHORS OR COPYRIGHT HOLDERS BE
LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY, WHETHER IN AN ACTION
OF CONTRACT, TORT OR OTHERWISE, ARISING FROM, OUT OF OR IN CONNECTION
WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE SOFTWARE.

